High-rate low-distance color codes

Experimental implementations of two-dimensional color codes encoding a single logical qubit have surpassed the fidelity of physical qubits. A natural next step is to investigate higher-rate codes that encode multiple logical qubits. Here we propose small, high-rate 2D color codes for this purpose. We design distance-$3$ codes with encoding rates up to $1/3$ and distance-$4$ codes with encoding rates up to $1/4$. We prove that these rates are optimal for color codes with only color boundaries on surfaces with non-negative Euler characteristic. We benchmark the codes by simulating Steane-style error correction with real-time feedback and no post-selection in a linear trapped-ion chain model with all-to-all connectivity. The two best-performing codes have parameters $[[20,4,4]]$ and $[[16,4,4]]$ and achieve break-even at two-qubit gate infidelities of $0.22\%$ and $0.26\%$, respectively. These results match the performance of Shor-style error correction with bivariate bicycle codes that use weight-$5$ measurements.

==> steane_ec.tikz <==
\providecommand{\ket}[1]{\left|#1\right\rangle}
\begin{tikzpicture}[scale=1.000000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (182.000000, 22.500000);
% Drawing wires
% Line 2: d  W \ket{\overline{\psi}}
\draw[color=black] (0.000000,15.000000) -- (182.000000,15.000000);
\draw[color=black] (0.000000,15.000000) node[left] {$\ket{\overline{\psi}}$};
% Line 4: a  W \ket{\overline{+}} \ket{\overline{0}}
\draw[color=black] (0.000000,0.000000) -- (50.000000,0.000000);
\draw[color=black] (50.000000,-0.500000) -- (78.000000,-0.500000);
\draw[color=black] (50.000000,0.500000) -- (78.000000,0.500000);
\draw[color=black] (78.000000,0.000000) -- (170.000000,0.000000);
\draw[color=black] (170.000000,-0.500000) -- (182.000000,-0.500000);
\draw[color=black] (170.000000,0.500000) -- (182.000000,0.500000);
\draw[color=black] (0.000000,0.000000) node[left] {$\ket{\overline{+}}$};
% Done with wires; drawing gates
% Line 6: d a / n
\draw (6.000000, 9.000000) -- (14.000000, 21.000000);
\draw (12.000000, 18.000000) node[right] {$\scriptstyle{n}$};
\draw (6.000000, -6.000000) -- (14.000000, 6.000000);
\draw (12.000000, 3.000000) node[right] {$\scriptstyle{n}$};
% Line 9: +a d
\draw (29.000000,15.000000) -- (29.000000,0.000000);
\begin{scope}
\draw[fill=white] (29.000000, 0.000000) circle(3.000000pt);
\clip (29.000000, 0.000000) circle(3.000000pt);
\draw (26.000000, 0.000000) -- (32.000000, 0.000000);
\draw (29.000000, -3.000000) -- (29.000000, 3.000000);
\end{scope}
\filldraw (29.000000, 15.000000) circle(1.500000pt);
% Line 11: a M
\draw[fill=white] (44.000000, -6.000000) rectangle (56.000000, 6.000000);
\draw[very thin] (50.000000, 0.600000) arc (90:150:6.000000pt);
\draw[very thin] (50.000000, 0.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (50.000000, -5.400000) -- +(80:10.392305pt);
% Line 12: a:qwire END width=20
\draw[color=black] (68.000000,0.000000) node[fill=white,right,minimum height=15.000000pt,minimum width=20.000000pt,inner sep=0pt] {\phantom{$\ket{\overline{0}}$}};
\draw[color=black] (68.000000,0.000000) node[right] {$\ket{\overline{0}}$};
% Line 13: a / n width=10
\draw (100.000000, -6.000000) -- (110.000000, 6.000000);
\draw (107.500000, 3.000000) node[right] {$\scriptstyle{n}$};
% Line 14: a +d
\draw (125.000000,15.000000) -- (125.000000,0.000000);
\filldraw (125.000000, 0.000000) circle(1.500000pt);
\begin{scope}
\draw[fill=white] (125.000000, 15.000000) circle(3.000000pt);
\clip (125.000000, 15.000000) circle(3.000000pt);
\draw (122.000000, 15.000000) -- (128.000000, 15.000000);
\draw (125.000000, 12.000000) -- (125.000000, 18.000000);
\end{scope}
% Line 15: a H
\begin{scope}
\draw[fill=white] (146.000000, -0.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (146.000000, -0.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (146.000000, -0.000000) node {$H$};
\end{scope}
% Line 16: a M
\draw[fill=white] (164.000000, -6.000000) rectangle (176.000000, 6.000000);
\draw[very thin] (170.000000, 0.600000) arc (90:150:6.000000pt);
\draw[very thin] (170.000000, 0.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (170.000000, -5.400000) -- +(80:10.392305pt);
% Done with gates; drawing ending labels
% Done with ending labels; drawing cut lines and comments
% Done with comments
\end{tikzpicture}


==> tikz_figures/chi_negative/23_9_3.tikz <==
% Generated by scripts/chi_negative_codes.py -- do not edit by hand.
\definecolor{cxRfill}{RGB}{250,129,124}
\definecolor{cxGfill}{RGB}{183,214,170}
\definecolor{cxBfill}{RGB}{168,194,242}
\definecolor{cxPurple}{RGB}{128,0,128}
\begin{tikzpicture}[line join=round, line cap=round,
  edge/.style={draw=black, line width=0.4pt},
  glue/.style={draw=cxPurple, line width=1pt, decoration={markings, mark=at position 0.5 with {\arrow{Stealth}}}, postaction={decorate}},
  gluelabel/.style={text=cxPurple, font=\scriptsize\bfseries\sffamily, inner sep=0.5pt}]
\path[fill=cxRfill] (-4.080,0.680) -- (-3.400,0.000) -- (-4.080,-0.680) -- (-4.760,0.000) -- cycle;
\path[fill=cxRfill] (-1.360,0.680) -- (-2.040,0.000) -- (-1.360,-0.680) -- (-0.680,0.000) -- cycle;
\path[fill=cxRfill] (1.360,0.680) -- (2.040,0.000) -- (1.360,-0.680) -- (0.680,0.000) -- cycle;
\path[fill=cxRfill] (4.080,0.680) -- (3.400,0.000) -- (4.080,-0.680) -- (4.760,0.000) -- cycle;
\path[fill=cxRfill] (6.800,0.680) -- (7.480,0.000) -- (6.800,-0.680) -- (6.120,0.000) -- cycle;
\path[fill=cxGfill] (10.200,0.000) -- (7.480,0.000) -- (6.800,0.680) -- (4.080,0.680) -- (3.400,0.000) -- (2.040,0.000) -- (1.360,0.680) -- (-1.360,0.680) -- (-2.040,0.000) -- (-3.400,0.000) -- (-4.080,0.680) -- (2.720,3.060) -- cycle;
\path[fill=cxBfill] (10.200,0.000) -- (7.480,0.000) -- (6.800,-0.680) -- (4.080,-0.680) -- (3.400,0.000) -- (2.040,0.000) -- (1.360,-0.680) -- (-1.360,-0.680) -- (-2.040,0.000) -- (-3.400,0.000) -- (-4.080,-0.680) -- (2.720,-3.060) -- cycle;
\draw[edge] (-4.080,0.680) -- (-3.400,0.000);
\draw[edge] (-4.080,-0.680) -- (-3.400,0.000);
\draw[edge] (-4.760,0.000) -- (-4.080,-0.680);
\draw[edge] (-4.760,0.000) -- (-4.080,0.680);
\draw[edge] (-2.040,0.000) -- (-1.360,0.680);
\draw[edge] (-2.040,0.000) -- (-1.360,-0.680);
\draw[edge] (-0.680,0.000) -- (-1.360,-0.680);
\draw[edge] (-0.680,0.000) -- (-1.360,0.680);
\draw[edge] (1.360,0.680) -- (2.040,0.000);
\draw[edge] (1.360,-0.680) -- (2.040,0.000);
\draw[edge] (0.680,0.000) -- (1.360,-0.680);
\draw[edge] (0.680,0.000) -- (1.360,0.680);
\draw[edge] (3.400,0.000) -- (4.080,0.680);
\draw[edge] (3.400,0.000) -- (4.080,-0.680);
\draw[edge] (4.760,0.000) -- (4.080,-0.680);
\draw[edge] (4.760,0.000) -- (4.080,0.680);
\draw[edge] (6.800,0.680) -- (7.480,0.000);
\draw[edge] (6.800,-0.680) -- (7.480,0.000);
\draw[edge] (6.120,0.000) -- (6.800,-0.680);
\draw[edge] (6.120,0.000) -- (6.800,0.680);
\draw[edge] (7.480,0.000) -- (10.200,0.000);
\draw[edge] (6.800,0.680) -- (4.080,0.680);
\draw[edge] (2.040,0.000) -- (3.400,0.000);
\draw[edge] (1.360,0.680) -- (-1.360,0.680);
\draw[edge] (-3.400,0.000) -- (-2.040,0.000);
\draw[edge] (-4.080,0.680) -- (2.720,3.060);
\draw[edge] (10.200,0.000) -- (2.720,3.060);
\draw[edge] (6.800,-0.680) -- (4.080,-0.680);
\draw[edge] (1.360,-0.680) -- (-1.360,-0.680);
\draw[edge] (-4.080,-0.680) -- (2.720,-3.060);
\draw[edge] (10.200,0.000) -- (2.720,-3.060);
\end{tikzpicture}


==> tikz_figures/chi_negative/32_14_3.tikz <==
% Generated by scripts/chi_negative_codes.py -- do not edit by hand.
\definecolor{cxRfill}{RGB}{250,129,124}
\definecolor{cxGfill}{RGB}{183,214,170}
\definecolor{cxBfill}{RGB}{168,194,242}
\definecolor{cxPurple}{RGB}{128,0,128}
\begin{tikzpicture}[line join=round, line cap=round,
  edge/.style={draw=black, line width=0.4pt},
  glue/.style={draw=cxPurple, line width=1pt, decoration={markings, mark=at position 0.5 with {\arrow{Stealth}}}, postaction={decorate}},
  gluelabel/.style={text=cxPurple, font=\scriptsize\bfseries\sffamily, inner sep=0.5pt}]
\path[fill=cxRfill] (-0.000,0.000) -- (1.216,0.880) -- (1.745,2.329) -- (1.090,3.724) -- (-0.372,3.857) -- (-1.575,3.119) -- (-1.729,1.850) -- (-1.370,0.613) -- cycle;
\path[fill=cxGfill] (-1.370,0.613) -- (-2.890,0.347) -- (-3.770,-0.918) -- (-3.154,-2.251) -- (-1.914,-2.923) -- (-0.737,-2.422) -- (0.155,-1.493) -- (-0.000,0.000) -- cycle;
\path[fill=cxBfill] (0.155,-1.493) -- (1.144,-2.676) -- (2.680,-2.806) -- (3.526,-1.606) -- (3.489,-0.196) -- (2.466,0.572) -- (1.216,0.880) -- (-0.000,0.000) -- cycle;
\path[fill=cxBfill] (4.969,3.747) -- (4.443,5.055) -- (3.175,5.547) -- (1.847,5.029) -- (1.090,3.724) -- (1.745,2.329) -- (3.155,2.096) -- (4.454,2.435) -- cycle;
\path[fill=cxGfill] (-0.701,7.237) -- (-1.625,6.174) -- (-1.470,4.827) -- (-0.372,3.857) -- (1.090,3.724) -- (1.847,5.029) -- (1.720,6.465) -- (0.701,7.368) -- cycle;
\path[fill=cxRfill] (-4.336,2.640) -- (-5.729,2.430) -- (-6.599,1.321) -- (-6.391,-0.024) -- (-5.278,-0.915) -- (-3.770,-0.918) -- (-2.890,0.347) -- (-3.393,1.685) -- cycle;
\path[fill=cxBfill] (-6.732,-3.077) -- (-5.917,-4.226) -- (-4.534,-4.494) -- (-3.445,-3.686) -- (-3.154,-2.251) -- (-3.770,-0.918) -- (-5.278,-0.915) -- (-6.459,-1.743) -- cycle;
\path[fill=cxGfill] (-0.118,-5.075) -- (0.760,-6.177) -- (2.156,-6.375) -- (3.216,-5.523) -- (3.432,-4.114) -- (2.680,-2.806) -- (1.144,-2.676) -- (0.237,-3.780) -- cycle;
\path[fill=cxRfill] (6.031,-4.292) -- (6.618,-3.011) -- (6.159,-1.680) -- (4.915,-1.140) -- (3.526,-1.606) -- (2.680,-2.806) -- (3.432,-4.114) -- (4.739,-4.722) -- cycle;
\draw[edge] (1.216,0.880) -- (-0.000,0.000);
\draw[edge] (1.090,3.724) -- (1.745,2.329);
\draw[edge] (-0.372,3.857) -- (1.090,3.724);
\draw[edge] (-1.370,0.613) -- (-0.000,0.000);
\draw[edge] (-3.770,-0.918) -- (-2.890,0.347);
\draw[edge] (-3.770,-0.918) -- (-3.154,-2.251);
\draw[edge] (0.155,-1.493) -- (-0.000,0.000);
\draw[edge] (1.144,-2.676) -- (2.680,-2.806);
\draw[edge] (3.526,-1.606) -- (2.680,-2.806);
\draw[edge] (1.847,5.029) -- (1.090,3.724);
\draw[edge] (-3.770,-0.918) -- (-5.278,-0.915);
\draw[edge] (3.432,-4.114) -- (2.680,-2.806);
\draw[edge] (1.216,0.880) -- (1.745,2.329);
\draw[edge] (-1.729,1.850) -- (-1.370,0.613);
\draw[edge] (-1.370,0.613) -- (-2.890,0.347);
\draw[edge] (-0.737,-2.422) -- (0.155,-1.493);
\draw[edge] (1.144,-2.676) -- (0.155,-1.493);
\draw[edge] (1.216,0.880) -- (2.466,0.572);
\draw[edge] (3.155,2.096) -- (1.745,2.329);
\draw[edge] (4.454,2.435) -- (3.155,2.096);
\draw[edge] (-0.701,7.237) -- (-1.625,6.174);
\draw[edge] (-1.470,4.827) -- (-1.625,6.174);
\draw[edge] (-2.890,0.347) -- (-3.393,1.685);
\draw[edge] (-4.336,2.640) -- (-3.393,1.685);
\draw[edge] (-4.534,-4.494) -- (-5.917,-4.226);
\draw[edge] (-3.445,-3.686) -- (-4.534,-4.494);
\draw[edge] (1.144,-2.676) -- (0.237,-3.780);
\draw[edge] (0.237,-3.780) -- (-0.118,-5.075);
\draw[edge] (6.159,-1.680) -- (6.618,-3.011);
\draw[edge] (6.159,-1.680) -- (4.915,-1.140);
\draw[glue] (-0.372,3.857) -- (-1.575,3.119);
\node[gluelabel] at (-1.120,3.726) {p};
\draw[glue] (-6.732,-3.077) -- (-6.459,-1.743);
\node[gluelabel] at (-6.870,-2.354) {p};
\draw[glue] (-1.575,3.119) -- (-1.729,1.850);
\node[gluelabel] at (-1.930,2.518) {n};
\draw[glue] (0.760,-6.177) -- (-0.118,-5.075);
\node[gluelabel] at (0.102,-5.800) {n};
\draw[glue] (-1.914,-2.923) -- (-3.154,-2.251);
\node[gluelabel] at (-2.667,-2.833) {j};
\draw[glue] (4.739,-4.722) -- (6.031,-4.292);
\node[gluelabel] at (5.473,-4.773) {j};
\draw[glue] (-0.737,-2.422) -- (-1.914,-2.923);
\node[gluelabel] at (-1.216,-2.930) {g};
\draw[glue] (4.454,2.435) -- (4.969,3.747);
\node[gluelabel] at (4.972,2.988) {g};
\draw[glue] (3.526,-1.606) -- (3.489,-0.196);
\node[gluelabel] at (3.787,-0.893) {b};
\draw[glue] (0.701,7.368) -- (1.720,6.465);
\node[gluelabel] at (1.397,7.126) {b};
\draw[glue] (2.466,0.572) -- (3.489,-0.196);
\node[gluelabel] at (3.146,0.412) {h};
\draw[glue] (-4.336,2.640) -- (-5.729,2.430);
\node[gluelabel] at (-5.074,2.812) {h};
\draw[glue] (4.443,5.055) -- (4.969,3.747);
\node[gluelabel] at (4.966,4.505) {f};
\draw[glue] (3.432,-4.114) -- (4.739,-4.722);
\node[gluelabel] at (3.967,-4.672) {f};
\draw[glue] (4.443,5.055) -- (3.175,5.547);
\node[gluelabel] at (3.910,5.562) {e};
\draw[glue] (3.432,-4.114) -- (3.216,-5.523);
\node[gluelabel] at (3.601,-4.860) {e};
\draw[glue] (1.847,5.029) -- (3.175,5.547);
\node[gluelabel] at (2.409,5.549) {d};
\draw[glue] (-6.599,1.321) -- (-6.391,-0.024);
\node[gluelabel] at (-6.772,0.605) {d};
\draw[glue] (-1.470,4.827) -- (-0.372,3.857);
\node[gluelabel] at (-1.107,4.132) {o};
\draw[glue] (-5.917,-4.226) -- (-6.732,-3.077);
\node[gluelabel] at (-6.553,-3.813) {o};
\draw[glue] (1.720,6.465) -- (1.847,5.029);
\node[gluelabel] at (2.062,5.771) {c};
\draw[glue] (-5.729,2.430) -- (-6.599,1.321);
\node[gluelabel] at (-6.385,2.048) {c};
\draw[glue] (-0.701,7.237) -- (0.701,7.368);
\node[gluelabel] at (-0.026,7.581) {a};
\draw[glue] (4.915,-1.140) -- (3.526,-1.606);
\node[gluelabel] at (4.132,-1.108) {a};
\draw[glue] (-6.391,-0.024) -- (-5.278,-0.915);
\node[gluelabel] at (-6.010,-0.688) {k};
\draw[glue] (3.216,-5.523) -- (2.156,-6.375);
\node[gluelabel] at (2.861,-6.167) {k};
\draw[glue] (-3.445,-3.686) -- (-3.154,-2.251);
\node[gluelabel] at (-3.025,-3.024) {i};
\draw[glue] (6.618,-3.011) -- (6.031,-4.292);
\node[gluelabel] at (6.579,-3.768) {i};
\draw[glue] (-5.278,-0.915) -- (-6.459,-1.743);
\node[gluelabel] at (-6.029,-1.100) {m};
\draw[glue] (2.156,-6.375) -- (0.760,-6.177);
\node[gluelabel] at (1.419,-6.553) {m};
\end{tikzpicture}


==> tikz_figures/chi_negative/32_14_4.tikz <==
% Generated by scripts/chi_negative_codes.py -- do not edit by hand.
\definecolor{cxRfill}{RGB}{250,129,124}
\definecolor{cxGfill}{RGB}{183,214,170}
\definecolor{cxBfill}{RGB}{168,194,242}
\definecolor{cxPurple}{RGB}{128,0,128}
\begin{tikzpicture}[line join=round, line cap=round,
  edge/.style={draw=black, line width=0.4pt},
  glue/.style={draw=cxPurple, line width=1pt, decoration={markings, mark=at position 0.5 with {\arrow{Stealth}}}, postaction={decorate}},
  gluelabel/.style={text=cxPurple, font=\scriptsize\bfseries\sffamily, inner sep=0.5pt}]
\path[fill=cxRfill] (-0.000,0.000) -- (1.308,0.737) -- (1.980,2.148) -- (1.511,3.619) -- (0.089,3.931) -- (-1.171,3.347) -- (-1.651,2.200) -- (-1.195,0.877) -- cycle;
\path[fill=cxGfill] (-1.195,0.877) -- (-2.664,0.842) -- (-3.652,-0.068) -- (-3.632,-1.479) -- (-2.652,-2.497) -- (-1.329,-2.265) -- (-0.137,-1.548) -- (-0.000,0.000) -- cycle;
\path[fill=cxBfill] (-0.137,-1.548) -- (0.765,-2.758) -- (2.273,-3.144) -- (3.443,-2.163) -- (3.209,-0.799) -- (2.530,0.250) -- (1.308,0.737) -- (-0.000,0.000) -- cycle;
\path[fill=cxBfill] (5.356,3.178) -- (4.990,4.537) -- (3.792,5.178) -- (2.414,4.828) -- (1.511,3.619) -- (1.980,2.148) -- (3.335,1.730) -- (4.663,1.966) -- cycle;
\path[fill=cxGfill] (0.157,7.328) -- (-0.888,6.384) -- (-0.893,5.031) -- (0.089,3.931) -- (1.511,3.619) -- (2.414,4.828) -- (2.467,6.272) -- (1.565,7.291) -- cycle;
\path[fill=cxRfill] (4.866,-5.593) -- (6.095,-4.833) -- (6.213,-3.182) -- (4.987,-2.285) -- (3.443,-2.163) -- (2.273,-3.144) -- (2.605,-4.564) -- (3.650,-5.281) -- cycle;
\path[fill=cxGfill] (8.624,-5.847) -- (9.683,-5.060) -- (9.818,-3.680) -- (8.931,-2.706) -- (7.549,-2.487) -- (6.213,-3.182) -- (6.095,-4.833) -- (7.229,-5.819) -- cycle;
\path[fill=cxBfill] (4.121,-6.904) -- (4.476,-8.195) -- (5.728,-8.836) -- (7.081,-8.447) -- (7.663,-7.240) -- (7.229,-5.819) -- (6.095,-4.833) -- (4.866,-5.593) -- cycle;
\path[fill=cxGfill] (2.101,-5.965) -- (2.605,-4.564) -- (2.273,-3.144) -- (0.765,-2.758) -- (-0.329,-3.586) -- (-1.025,-4.743) -- (-0.425,-6.024) -- (0.888,-6.546) -- cycle;
\path[fill=cxBfill] (7.872,0.124) -- (6.604,0.753) -- (5.257,0.312) -- (4.852,-0.974) -- (4.987,-2.285) -- (6.213,-3.182) -- (7.549,-2.487) -- (8.230,-1.170) -- cycle;
\draw[edge] (1.308,0.737) -- (-0.000,0.000);
\draw[edge] (1.511,3.619) -- (1.980,2.148);
\draw[edge] (0.089,3.931) -- (1.511,3.619);
\draw[edge] (-1.195,0.877) -- (-0.000,0.000);
\draw[edge] (-0.137,-1.548) -- (-0.000,0.000);
\draw[edge] (0.765,-2.758) -- (2.273,-3.144);
\draw[edge] (3.443,-2.163) -- (2.273,-3.144);
\draw[edge] (2.414,4.828) -- (1.511,3.619);
\draw[edge] (4.866,-5.593) -- (6.095,-4.833);
\draw[edge] (6.213,-3.182) -- (6.095,-4.833);
\draw[edge] (6.213,-3.182) -- (4.987,-2.285);
\draw[edge] (2.605,-4.564) -- (2.273,-3.144);
\draw[edge] (6.213,-3.182) -- (7.549,-2.487);
\draw[edge] (7.229,-5.819) -- (6.095,-4.833);
\draw[edge] (-3.652,-0.068) -- (-2.664,0.842);
\draw[edge] (-1.329,-2.265) -- (-0.137,-1.548);
\draw[edge] (0.765,-2.758) -- (-0.137,-1.548);
\draw[edge] (3.209,-0.799) -- (2.530,0.250);
\draw[edge] (3.792,5.178) -- (2.414,4.828);
\draw[edge] (4.663,1.966) -- (3.335,1.730);
\draw[edge] (-0.893,5.031) -- (-0.888,6.384);
\draw[edge] (2.414,4.828) -- (2.467,6.272);
\draw[edge] (8.931,-2.706) -- (7.549,-2.487);
\draw[edge] (8.624,-5.847) -- (7.229,-5.819);
\draw[edge] (4.476,-8.195) -- (4.121,-6.904);
\draw[edge] (7.663,-7.240) -- (7.229,-5.819);
\draw[edge] (0.765,-2.758) -- (-0.329,-3.586);
\draw[edge] (2.101,-5.965) -- (0.888,-6.546);
\draw[edge] (4.852,-0.974) -- (5.257,0.312);
\draw[edge] (8.230,-1.170) -- (7.549,-2.487);
\draw[glue] (1.308,0.737) -- (1.980,2.148);
\node[gluelabel] at (1.897,1.322) {d};
\draw[glue] (9.818,-3.680) -- (9.683,-5.060);
\node[gluelabel] at (10.029,-4.397) {d};
\draw[glue] (0.089,3.931) -- (-1.171,3.347);
\node[gluelabel] at (-0.658,3.893) {p};
\draw[glue] (7.081,-8.447) -- (5.728,-8.836);
\node[gluelabel] at (6.482,-8.911) {p};
\draw[glue] (-1.171,3.347) -- (-1.651,2.200);
\node[gluelabel] at (-1.669,2.882) {s};
\draw[glue] (-0.425,-6.024) -- (-1.025,-4.743);
\node[gluelabel] at (-0.978,-5.502) {s};
\draw[glue] (-1.651,2.200) -- (-1.195,0.877);
\node[gluelabel] at (-1.688,1.447) {j};
\draw[glue] (6.604,0.753) -- (7.872,0.124);
\node[gluelabel] at (7.362,0.690) {j};
\draw[glue] (-2.664,0.842) -- (-1.195,0.877);
\node[gluelabel] at (-1.936,1.139) {k};
\draw[glue] (8.230,-1.170) -- (7.872,0.124);
\node[gluelabel] at (8.321,-0.448) {k};
\draw[glue] (-3.632,-1.479) -- (-3.652,-0.068);
\node[gluelabel] at (-3.922,-0.777) {q};
\draw[glue] (4.866,-5.593) -- (4.121,-6.904);
\node[gluelabel] at (4.250,-6.110) {q};
\draw[glue] (-2.652,-2.497) -- (-3.632,-1.479);
\node[gluelabel] at (-3.344,-2.182) {o};
\draw[glue] (3.650,-5.281) -- (4.866,-5.593);
\node[gluelabel] at (4.188,-5.708) {o};
\draw[glue] (-1.329,-2.265) -- (-2.652,-2.497);
\node[gluelabel] at (-1.942,-2.657) {g};
\draw[glue] (4.663,1.966) -- (5.356,3.178);
\node[gluelabel] at (5.253,2.433) {g};
\draw[glue] (3.443,-2.163) -- (3.209,-0.799);
\node[gluelabel] at (3.602,-1.434) {b};
\draw[glue] (1.565,7.291) -- (2.467,6.272);
\node[gluelabel] at (2.226,6.967) {b};
\draw[glue] (2.530,0.250) -- (1.308,0.737);
\node[gluelabel] at (2.022,0.754) {h};
\draw[glue] (8.931,-2.706) -- (9.818,-3.680);
\node[gluelabel] at (9.581,-3.005) {h};
\draw[glue] (4.990,4.537) -- (5.356,3.178);
\node[gluelabel] at (5.443,3.930) {e};
\draw[glue] (2.605,-4.564) -- (3.650,-5.281);
\node[gluelabel] at (2.969,-5.153) {e};
\draw[glue] (4.990,4.537) -- (3.792,5.178);
\node[gluelabel] at (4.523,5.104) {c};
\draw[glue] (2.605,-4.564) -- (2.101,-5.965);
\node[gluelabel] at (2.617,-5.359) {c};
\draw[glue] (3.335,1.730) -- (1.980,2.148);
\node[gluelabel] at (2.575,1.671) {f};
\draw[glue] (8.624,-5.847) -- (9.683,-5.060);
\node[gluelabel] at (9.320,-5.678) {f};
\draw[glue] (-0.888,6.384) -- (0.157,7.328);
\node[gluelabel] at (-0.553,7.064) {m};
\draw[glue] (4.852,-0.974) -- (4.987,-2.285);
\node[gluelabel] at (4.641,-1.658) {m};
\draw[glue] (-0.893,5.031) -- (0.089,3.931);
\node[gluelabel] at (-0.611,4.294) {n};
\draw[glue] (7.663,-7.240) -- (7.081,-8.447);
\node[gluelabel] at (7.624,-7.965) {n};
\draw[glue] (0.157,7.328) -- (1.565,7.291);
\node[gluelabel] at (0.868,7.589) {a};
\draw[glue] (4.987,-2.285) -- (3.443,-2.163);
\node[gluelabel] at (4.237,-1.945) {a};
\draw[glue] (4.476,-8.195) -- (5.728,-8.836);
\node[gluelabel] at (4.975,-8.765) {r};
\draw[glue] (0.888,-6.546) -- (-0.425,-6.024);
\node[gluelabel] at (0.128,-6.545) {r};
\draw[glue] (-0.329,-3.586) -- (-1.025,-4.743);
\node[gluelabel] at (-0.917,-4.020) {i};
\draw[glue] (5.257,0.312) -- (6.604,0.753);
\node[gluelabel] at (5.843,0.799) {i};
\end{tikzpicture}


==> tikz_figures/d_4_encoding_rate_proof/two_edge_arc.tikz <==
\begin{tikzpicture}
	% boundary qubits
	\coordinate (uL) at (-4, 0);
	\coordinate (u) at (-2, 0);
	\coordinate (w) at (0, 0);
	\coordinate (v) at (2, 0);
	\coordinate (vR) at (4, 0);
	% first layer below the boundary
	\coordinate (x) at (-1.7, -1.1);
	\coordinate (p) at (-0.6, -1.1);
	\coordinate (q) at (0.6, -1.1);
	\coordinate (y) at (1.7, -1.1);
	% second layer
	\coordinate (gu1) at (-2.1, -2.1);
	\coordinate (gu2) at (-3.7, -1.8);
	\coordinate (p2) at (-0.9, -2.1);
	\coordinate (b) at (0, -2.6);
	\coordinate (q2) at (0.9, -2.1);
	\coordinate (gv1) at (2.1, -2.1);
	\coordinate (gv2) at (3.7, -1.8);
	% faces
	\draw [style={green_dark}] (uL) -- (u) -- (x) -- (gu1) -- (gu2) -- cycle;
	\draw [style={red_dark}] (u) -- (w) -- (p) -- (x) -- cycle;
	\draw [style={green_dark}] (w) -- (q) -- (q2) -- (b) -- (p2) -- (p) -- cycle;
	\draw [style={blue_dark}] (w) -- (v) -- (y) -- (q) -- cycle;
	\draw [style={green_dark}] (v) -- (vR) -- (gv2) -- (gv1) -- (y) -- cycle;
	% continuation of the lattice and the boundary
	\draw [style=dotted black] (-5, 0) to (uL);
	\draw [style=dotted black] (vR) to (5, 0);
	\draw [style=dotted black] (gu2) to (-4.1, -2.4);
	\draw [style=dotted black] (gu1) to (-2.1, -2.8);
	\draw [style=dotted black] (gv2) to (4.1, -2.4);
	\draw [style=dotted black] (gv1) to (2.1, -2.8);
	\draw [style=dotted black] (p2) to (-1.3, -2.6);
	\draw [style=dotted black] (q2) to (1.3, -2.6);
	\draw [style=dotted black] (b) to (0, -3.2);
	% face labels
	\node at (-2.9, -0.9) {$g_u$};
	\node at (-1.05, -0.5) {$f_u$};
	\node at (0, -1.6) {$h$};
	\node at (1.05, -0.5) {$f_v$};
	\node at (2.9, -0.9) {$g_v$};
	% boundary labels
	\node [above] at (-3, 0) {$A$};
	\node [above] at (-1, 0) {$P$};
	\node [above] at (1, 0) {$P$};
	\node [above] at (3, 0) {$B$};
	% qubits of the arc
	\node [style=purple] at (u) {};
	\node [style={new style 0}] at (w) {};
	\node [style=purple] at (v) {};
	\node [above] at (u) {$u$};
	\node [above] at (w) {$w$};
	\node [above] at (v) {$v$};
\end{tikzpicture}

